The high resolution infrared spectrum of HCl$^+$

The chloroniumyl cation, HCl$^+$, has been recently identified in space from Herschel's spectra. A joint analysis of extensive vis-UV spectroscopy emission data together with a few high resolution and high accuracy mm-wave data provided the necessary rest frequencies to support the astronomical identification. Nevertheless, the analysis did not include any infrared vibration-rotation data. Furthermore, with the end of the Herschel mission, infrared observations from ground may be one of the few available means to further study this ion in space. In this work we provide a set of accurate rovibrational transition wavenumbers as well as a new and improved global fit of vis-UV, IR and mm-wave spectroscopy laboratory data, that will aid in future studies of this molecule.

==> datafile1.txt <==
Title: The High Resolution Infrared Spectrum of HCl+
Authors: Doménech et al.
Table:  Table 1.  Quantum number assignments, observed and calculated wavenumbers
and their differences for the v=1-0 band of HCl+ in the ground electronic state
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---       A(Cl)     Chlorine mass number
   4-  5 I2     ---       N'        N'=J'-Omega'
   7-  8 I2     ---       J'+1/2    Upper angular momentum excluding nuclear spin +1/2
  10- 10 I1     ---       F'        Upper angular momentum including nuclear spin +1/2
  12- 13 I2     ---       N"        N"=J"-Omega"
  15- 16 I2     ---       J"+1/2    Lower angular momentum excluding nuclear spin +1/2
  18- 18 I1     ---       F"        Lower angular momentum including nuclear spin +1/2
  20- 22 A3     ---       parity    Parity
  24- 33 F10.5  1/cm      obs       Observed frequency
  35- 37 I3     10+5/cm   unc       Experimental uncertainty
  39- 39 A1     ---       flag      * marks intensity weighted doublets
  41- 50 F10.5  1/cm      calc      Calculated frequency
  52- 59 F8.4   10+5/cm   obs-calc  Observed-calculated frequency
--------------------------------------------------------------------------------
Note (1): N=J-Omega.  The $e,f$ parity labelling follows the convention 
of Brown et al. 1975, JMoSp, 55, 500 . Only transitions with resolved hfs have 
$F$ quantum numbers assigned. 
Note (2):   Wavenumbers with the same value and flagged with an asterisk 
have been fitted as an intensity weighted doublet.
--------------------------------------------------------------------------------
35  9 10   10 11   f-f 2337.98554  30   2337.98565 -10.9000 
35  9 10   10 11   e-e 2338.14927  30   2338.14982 -54.5000 
37  9  9   10 10   e-e 2353.62726  30   2353.62705  20.9000 
35  9  9   10 10   e-e 2355.14958  30   2355.14949   8.9000 
37  8  8    9  9   e-e 2378.47832  30   2378.47828   4.1000 
35  8  8    9  9   f-f 2379.49703  30   2379.49699   3.7000 
35  8  8    9  9   e-e 2380.04188  29   2380.04137  -3.4000 
37  7  8    8  9   f-f 2385.15702  29   2385.15714 -11.5000 
37  7  8    8  9   e-e 2385.26446  29   2385.26438   8.0000 
35  7  8    8  9   f-f 2386.73938  29   2386.73949 -10.9000 
35  7  8    8  9   e-e 2386.84720  29   2386.84720   0.0000 
37  7  7    8  8   f-f 2402.23701  30   2402.23707  -6.0000 
37  7  7    8  8   e-e 2402.79351  30   2402.79800  11.3000 
35  7  7    8  8   f-f 2403.84008  29   2403.84020 -11.6000 
35  7  7    8  8   e-e 2404.40176  29   2404.40173   3.1000 
37  6  7    7  8   f-f 2408.71612  29   2408.71628 -15.8000 
37  6  7    7  8   e-e 2408.79948  29   2408.79951  -3.0000 
35  6  7    7  8   f-f 2410.33649  29   2410.33652  -2.5000 
35  6  7    7  8   e-e 2410.42017  29   2410.42011   5.7000 
37  6  6    7  7   f-f 2425.99579  30   2425.99596 -17.2000 
37  6  6    7  7   e-e 2426.57046  30   2426.57034  12.4000 
35  6  6    7  7   f-f 2427.63761  29   2427.63796 -35.1000 
35  6  6    7  7   e-e 2428.21322  29   2428.21302  20.4000 
37  5  6    6  7   f-f 2431.73935  29   2431.74006 -25.3000 
37  5  6    6  7   e-e 2431.80209  29   2431.80221 -11.6000 
35  5  6    6  7   f-f 2433.39682  29   2433.39704 -22.0000 
35  5  6    6  7   e-e 2433.45941  29   2433.45946  -4.6000 
37  5  5    6  6   f-f 2449.19461  30   2449.19486 -25.0000 
37  5  5    6  6   e-e 2449.77966  30   2449.77949  17.5000 
35  5  5    6  6   f-f 2450.87415  29   2450.87454 -39.2000 
35  5  5    6  6   e-e 2451.46023  29   2451.45937  31.8000 
37  4  5    5  6   f-f 2454.21624  29   2454.21630  -5.6000 
37  4  5    5  6   e-e 2454.26029  29   2454.26037  -8.3000 
35  4  5    5  6   f-f 2455.90878  29   2455.90883  -5.4000 
35  4  5    5  6   e-e 2455.95312  29   2455.95311   1.4000 
37  4  4    5  5   f-f 2471.35783  29   2471.35352 -29.3000 
37  4  4    5  5   e-e 2472.41009  29   2472.40972  36.7000 
35  4  4    5  5   f-f 2473.53399  29   2473.53425 -25.8000 
35  4  4    5  5   e-e 2474.12635  29   2474.12664  16.8000 
37  3  4    4  5   f-f 2476.13276  29   2476.13293 -17.4000 
37  3  4    4  5   e-e 2476.16199  29   2476.16204  -4.7000 
35  3  4    4  5   f-f 2477.85971  29   2477.85982 -11.0000 
35  3  4    4  5   e-e 2477.88894  29   2477.88905 -11.2000 
37  3  3    4  4   f-f 2493.85010  30   2493.85019  -9.4000 
37  3  3    4  4   e-e 2494.44572  30   2494.44545  26.5000 
35  3  3    4  4   f-f 2495.60128  29   2495.60147 -19.2000 
35  3  3    4  4   e-e 2496.19754  29   2496.19756  -2.1000 
37  2  3    3  4   f-f 2497.47797  29   2497.47808 -10.6000 
37  2  3    3  4   e-e 2497.49510  29   2497.49532 -22.3000 
35  2  3    3  4   f-f 2499.23797  29   2499.23807  -9.5000 
35  2  3    3  4   e-e 2499.25516  29   2499.25539 -22.9000 
37  2  2    3  3   f-f 2515.27446  90   2515.27564 -17.6000 
37  2  2    3  3   e-e 2515.87053  30   2515.87125 -72.0000 
35  2  2    3  3   e-e 2517.65721  30   2517.65719   1.9000 
37  1  1 1  2  2 2 f-f 2536.06053  30   2536.06064 -10.8000 
37  1  1 1  2  2 1 f-f 2536.07194  30   2536.07155  38.5000 
37  1  1 2  2  2 3 f-f 2536.08017  30   2536.08039 -21.8000 
37  1  1 2  2  2 2 f-f 2536.09722  30   2536.09701  21.3000 
37  1  1 2  2  2 1 f-f 2536.10792  36   2536.10792  -0.3000 
37  1  1 2  2  2 3 e-e 2536.67608  40   2536.67600   7.9000 
35  1  1 1  2  2 2 f-f 2537.87440  30   2537.87442  -1.7000 
35  1  1 1  2  2 1 f-f 2537.88770  30   2537.88753  17.4000 
35  1  1 2  2  2 3 f-f 2537.89794  30   2537.89354 -19.9000 
35  1  1 2  2  2 2 f-f 2537.37839  30   2537.37351  28.2000 
35  1  1 2  2  2 1 f-f 2537.93108  40   2537.93122 -13.5000 
35  1  1 2  2  2 3 e-e 2538.49530  30   2538.49519  10.6000 
35  8  9    8  9   f-e 2543.90798  30   2543.90823 -25.3000 
35  8  9    8  9   e-f 2544.52117  30   2544.52074  43.3000 
37  7  8    7  8   f-e 2547.47231  30   2547.47272 -40.7000 
37  7  8    7  8   e-f 2547.90504  30   2547.90471  33.0000 
35  7  8    7  8   f-e 2549.29289  30   2549.29333 -43.7000 
35  7  8    7  8   e-f 2549.72760  30   2549.72718  41.5000 
37  6  7    6  7   f-e 2552.20628  30   2552.20682 -54.2000 
37  6  7    6  7   e-f 2552.49804  30   2552.49787  16.7000 
35  6  7    6  7   f-e 2554.03769  29   2554.03350 -40.7000 
35  6  7    6  7   e-f 2554.33067  29   2554.33041  25.9000 
37  5  6    5  6   f-e 2556.30325  29   2556.30326  -1.2000 
37  5  6    5  6   e-f 2556.48721  30   2556.48686  35.0000 
35  5  6    5  6   f-e 2558.14354  30   2558.14375 -21.0000 
35  5  6    5  6   e-f 2558.32852  29   2558.32355  37.1000 
37  4  5    4  5   f-e 2559.76341 300   2559.76356 -15.0000 
35  6  6    6  6   e-f 2559.82097  90   2559.35355  82.4000 
37  4  5    4  5   e-f 2559.86939  29   2559.86931   8.3000 
35  4  5    4  5   f-e 2561.61166  29   2561.61182 -15.6000 
35  4  5    4  5   e-f 2561.71830  29   2561.71803  27.4000 
37  3  4    3  4   f-e 2562.58950  29   2562.58952  -2.4000 
37  3  4    3  4   e-f 2562.64282  29   2562.64274   7.6000 
35  3  4    3  4   f-e 2564.44406  30   2564.44411  -5.2000 
35  3  4    3  4   e-f 2564.49777  30   2564.49757  20.4000 
37  2  3    2  3   f-e 2564.78313  30   2564.78322  -8.5000 
37  2  3    2  3   e-f 2564.80462  29   2564.80461   0.7000 
35  2  3    2  3   f-e 2566.64268  29   2566.64271  -2.8000 
35  2  3    2  3   e-f 2566.66430  29   2566.66420  10.0000 
37  1  1 1  1  1 1 e-f 2566.68848 321 * 2566.68698  49.6000 
37  1  1 1  1  1 2 e-f 2566.68848 321 * 2566.68922 -74.3000 
37  1  1 2  1  1 2 e-f 2566.72444 310 * 2566.72559 -15.2000 
37  1  1 2  1  1 1 e-f 2566.72444 310 * 2566.72335   8.7000 
35  1  1 1  1  1 2 f-e 2567.39293  30 * 2567.39453 -60.2000 
35  1  1 2  1  1 2 f-e 2567.39293  30 * 2567.33784   9.0000 
35  1  1 2  1  1 1 f-e 2567.43613 310 * 2567.43553  60.0000 
35  1  1 1  1  1 1 f-e 2567.43613 310 * 2567.43822  -9.2000 
35  1  1 1  1  1 1 e-f 2568.54858  30 * 2568.54624  33.9000 
35  1  1 1  1  1 2 e-f 2568.54858  30 * 2568.54893 -35.3000 
35  1  1 2  1  1 2 e-f 2568.53744  30 * 2568.59262 -18.3000 
35  1  1 2  1  1 1 e-f 2568.53744  30 * 2568.58993  50.9000 
37  2  2 1  1  1 2 f-f 2595.14544  31   2595.14567 -23.0000 
37  2  2 2  1  1 2 f-f 2595.15722  50   2595.15659  62.7000 
37  2  2 3  1  1 2 f-f 2595.17334  31   2595.17321  12.6000 
37  2  2 1  1  1 1 f-f 2595.13575  31   2595.18204 -28.8000 
37  2  2 2  1  1 1 f-f 2595.19292  30   2595.19296  -4.1000 
35  2  2 3  1  1 2 e-e 2596.50949  30   2596.50965 -16.0000 
35  2  2 2  1  1 2 f-f 2597.05898  40   2597.05972 -74.2000 
35  2  2 3  1  1 2 f-f 2597.07983  30   2597.07969  13.6000 
35  2  2 1  1  1 1 f-f 2597.08989  30   2597.09030 -40.7000 
35  2  2 2  1  1 1 f-f 2597.10368  30   2597.10341  26.7000 
37  3  3    2  2   e-e 2612.77621  30   2612.77622  -0.5000 
37  3  3    2  2   f-f 2613.32739  30   2613.32755 -15.5000 
35  3  3    2  2   e-e 2614.70802 304   2614.70850 -48.3000 
35  3  3    2  2   f-f 2615.26059 304   2615.26059  -0.2000 
37  3  4    2  3   e-e 2629.37646  29   2629.37606  39.9000 
37  3  4    2  3   f-f 2629.93114  29   2629.93064  50.4000 
37  4  4    3  3   e-e 2630.24871  29   2630.24371 -39.8000 
37  4  4    3  3   f-f 2630.78424  30   2630.78370  54.0000 
35  3  4    2  3   e-e 2631.87071  30   2631.87025  46.3000 
35  3  4    2  3   f-f 2631.88514  29   2631.88488  25.6000 
35  4  4    3  3   e-e 2632.20654  29   2632.20613  40.6000 
35  4  4    3  3   f-f 2632.74143  29   2632.74143  -0.3000 
37  4  5    3  4   e-e 2646.27349  29   2646.27337  12.0000 
37  4  5    3  4   f-f 2646.29677  29   2646.29679  -2.2000 
37  5  5    4  4   e-e 2647.01358  30   2647.01377 -18.6000 
37  5  5    4  4   f-f 2647.53002  29   2647.52961  41.4000 
35  4  5    3  4   e-e 2648.24961  29   2648.24956   4.8000 
35  4  5    3  4   f-f 2648.27324  29   2648.27309  15.4000 
35  5  5    4  4   e-e 2648.99344  29   2648.99386 -41.9000 
35  5  5    4  4   f-f 2649.51065  29   2649.51035  30.2000 
37  5  6    4  5   e-e 2661.95620  29   2661.95627  -7.1000 
37  5  6    4  5   f-f 2661.99004  29   2661.99005  -0.6000 
37  6  6    5  5   e-e 2663.05680  29   2663.05700 -19.9000 
37  6  6    5  5   f-f 2663.55249  30   2663.55239  10.1000 
35  5  6    4  5   e-e 2663.95293  29   2663.95294  -1.1000 
35  5  6    4  5   f-f 2663.98692  29   2663.98686   6.0000 
35  6  6    5  5   e-e 2665.05808  29   2665.05845 -36.9000 
35  6  6    5  5   f-f 2665.55464  29   2665.55442  21.8000 
37  6  7    5  6   e-e 2676.95361  29   2676.95362  -0.8000 
37  6  7    5  6   f-f 2676.99894  29   2676.99893   1.1000 
37  7  7    6  6   e-e 2678.36570  30   2678.36603 -33.0000 
37  7  7    6  6   f-f 2678.83952  30   2678.83960  -7.9000 
35  6  7    5  6   e-e 2678.96376  29   2678.96921  -4.5000 
35  6  7    5  6   f-f 2679.01475  29   2679.01470   4.5000 
35  7  7    6  6   e-e 2680.38686  30   2680.38709 -22.7000 
35  7  7    6  6   f-f 2680.86136  29   2680.86117  18.8000 
37  7  8    6  7   e-e 2637.25430  29   2637.25431  -1.1000 
37  7  8    6  7   f-f 2637.31135  29   2637.31202 -21.0000 
37  8  8    7  7   e-e 2692.92359  30   2692.92851 -31.6000 
35  7  8    6  7   e-e 2693.28730  29   2693.28722   7.7000 
35  7  8    6  7   f-f 2693.34524  29   2693.34517   7.1000 
37  8  8    7  7   f-f 2693.37932  30   2693.37922   9.8000 
35  8  8    7  7   e-e 2694.96717  30   2694.96738 -21.4000 
35  8  8    7  7   f-f 2695.41862  29   2695.41854   7.5000 
37  8  9    7  8   e-e 2704.84741  29   2704.84732   9.1000 
37  8  9    7  8   f-f 2704.37753  30   2704.37797 -44.0000 
37  9  9    8  8   e-e 2706.73276  31   2706.73251  24.5000 
35  8  9    7  8   e-e 2706.89603  29   2706.89593  10.1000 
35  8  9    7  8   f-f 2706.96673  29   2706.96687 -13.5000 
37  9  9    8  8   f-f 2707.15972  30   2707.15968   4.2000 
35  9  9    8  8   e-e 2708.78713  30   2708.78739 -26.4000 
35  9  9    8  8   f-f 2709.21497  29   2709.21493   3.9000 
37  9 10    8  9   e-e 2717.72183  29   2717.72169  14.4000 
37  9 10    8  9   f-f 2717.80536  29   2717.80551 -15.3000 
37 10 10    9  9   e-e 2719.76714  29   2719.76659  55.3000 
35  9 10    8  9   e-e 2719.78452  29   2719.78434  18.2000 
35  9 10    8  9   f-f 2719.86866  29   2719.86850  16.3000 
37 10 10    9  9   f-f 2720.16989  30   2720.16983   6.1000 
35 10 10    9  9   e-e 2721.83525  29   2721.83562 -36.7000 
35 10 10    9  9   f-f 2722.23924  30   2722.23376   7.8000 
37 10 11    9 10   e-e 2729.86710  30   2729.86656  54.0000 
37 10 11    9 10   f-f 2729.96335  30   2729.96350 -14.9000 
35 10 11    9 10   e-e 2731.94198  29   2731.94156  41.8000 
37 11 11   10 10   e-e 2732.02055  30   2732.01971  84.3000 
35 10 11    9 10   f-f 2732.03867  29   2732.03888 -20.6000 
37 11 11   10 10   f-f 2732.39905  30   2732.39898   7.4000 
35 11 11   10 10   e-e 2734.10049  30   2734.10101 -51.5000 
35 11 11   10 10   f-f 2734.48023  30   2734.48051 -28.0000 

